The GALAH survey: Elemental abundances in open clusters using joint effective temperature and surface gravity photometric priors

The ability to measure precise and accurate stellar effective temperatures ($T_{\rm{eff}}$) and surface gravities ($\log(g)$) is essential in determining accurate and precise abundances of chemical elements in stars. Measuring $\log(g)$ from isochrones fitted to colour-magnitude diagrams of open clusters is significantly more accurate and precise compared to spectroscopic $\log(g)$. By determining the ranges of ages, metallicity, and extinction of isochrones that fit the colour-magnitude diagram, we constructed a joint probability distribution of $T_{\rm{eff}}$ and $\log(g)$. The joint photometric probability shows the complex correlations between $T_{\rm{eff}}$ and $\log(g)$, which depend on the evolutionary stage of the star. We show that by using this photometric prior while fitting spectra, we can acquire more precise spectroscopic stellar parameters and abundances of chemical elements. This reveals higher-order abundance trends in open clusters like traces of atomic diffusion. We used photometry and astrometry provided by the \textit{Gaia} DR3 catalogue, Padova isochrones, and Galactic Archaeology with HERMES (GALAH) DR4 spectra. We analysed the spectra of 1979 stars in nine open clusters, using MCMC to fit the spectroscopic abundances of 26 elements, $T_{\rm{eff}}$, $\log(g)$, $v_{\rm{mic}}$, and $v_{\rm{broad}}$. We found that using photometric priors improves the accuracy of abundances and $\log(g)$, which enables us to view higher-order trends of abundances caused by atomic diffusion in M67 and Ruprecht 147.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
